Necroplanetology: Simulating the Tidal Disruption of Differentiated Planetary Material Orbiting WD 1145+017

The WD 1145+017 system shows irregular transit features that are consistent with the tidal disruption of differentiated asteroids with bulk densities $< 4$ g cm$^{-3}$ and bulk masses $\lesssim 10^{21}$ kg (Veras et al., 2017; arXiv:1610.06926). We use the open-source N-body code REBOUND (Rein and Liu, 2011; arXiv:1110.4876) to simulate this disruption with different internal structures: varying the core volume fraction, mantle/core density ratio, and the presence/absence of a thin low-density crust. We allow the rubble pile to partially disrupt and capture lightcurves at a specific point during the disruption at cadences comparable to those from ground-based photometry. As a proof-of-concept we show that varying these structural parameters have observationally distinguishable effects on the transit light curve as the asteroid is disrupted and compare the simulation-generated lightcurves to data from Gary et al., 2017 (arXiv:1608.00026). With the caveat that our simulations do not model the sublimation in detail or account for its effects on orbital evolution, we find that a low core fraction and low mantle/core density ratio asteroid is most consistent with the stable transit feature present for multiple weeks circa April 2016 (referred to as G6121 in Gary et al., 2017 (arXiv:1608.00026) and A1 in Hallakoun et al., 2017 (arXiv:1702.05483). Connecting tidal disruption simulations to photometry suggests characteristics for the interior structure and composition of an exoplanetary body, information that is only possible because we are observing the death of the planetary system in action. All-sky survey missions such as TESS and LSST will be able to detect other systems like WD 1145+017, creating a sample of subjects for a new subfield of planetary science: necroplanetology.

==> backup_bibitems.txt <==
\begin{thebibliography}{}
\bibitem[Alonso et al.(2016)]{Alonso2016} Alonso, R., Rappaport, S., Deeg, H.~J., \& Palle, E.\ 2016, \aap, 589, L6
\bibitem[The Astropy Collaboration et al.(2018)]{2018arXiv180102634T} The Astropy Collaboration, Price-Whelan, A.~M., Sip{\H o}cz, B.~M., et al.\ 2018, arXiv:1801.02634 
\bibitem[Boyajian et al.(2018)]{Boyajian2018} Boyajian, T.~S., Alonso, R., Ammerman, A., et al.\ 2018, arXiv:1801.00732
\bibitem[Canup(2010)]{Canup2010} Canup, R.~M.\ 2010, \nat, 468, 943
\bibitem[Carter et al.(2015)]{Carter2015} Carter, P.~J., Leinhardt, Z.~M., Elliott, T., Walter, M.~J., \& Stewart, S.~T.\ 2015, \apj, 813, 72 
\bibitem[Cauley et al.(2018)]{Cauley2018} Cauley, P.~W., Farihi, J., Redfield, S., et al.\ 2018, \apjl, 852, L22 
\bibitem[Cassan et al.(2012)]{Cassan2012} Cassan, A., Kubas, D., Beaulieu, J.-P., et al.\ 2012, \nat, 481, 167 
\bibitem[Croll et al.(2017)]{Croll2017} Croll, B., Dalba, P.~A., Vanderburg, A., et al.\ 2017, \apj, 836, 82 
\bibitem[de la Fuente Marcos \& de la Fuente Marcos(2017)]{Oumuamua2} de la Fuente Marcos, C., \& de la Fuente Marcos, R.\ 2017, Research Notes of the American Astronomical Society, 1, 5 

\bibitem[Farihi et al.(2010)]{FarihiRedfieldISM} Farihi, J., Barstow, M.~A., Redfield, S., Dufour, P., \& Hambly, N.~C.\ 2010, \mnras, 404, 2123
\bibitem[Farihi(2016)]{Farihi2016review} Farihi, J.\ 2016, \nar, 71, 9 
\bibitem[Farihi et al.(2016)]{chemistry_2} Farihi, J., Koester, D., Zuckerman, B., et al.\ 2016, \mnras, 463, 3186
\bibitem[Farihi et al.(2017)]{Farihi2017} Farihi, J., von Hippel, T., \& Pringle, J.~E.\ 2017, \mnras, 471, L145
\bibitem[Farihi et al.(2018)]{Farihi2018} Farihi, J., Fossati, L., Wheatley, P.~J., et al.\ 2018, \mnras, 474, 947
\bibitem[G{\"a}nsicke et al.(2012)]{2012MNRAS.424..333G} G{\"a}nsicke, B.~T., Koester, D., Farihi, J., et al.\ 2012, \mnras, 424, 333
\bibitem[G{\"a}nsicke et al.(2016)]{2016ApJ...818L...7G} G{\"a}nsicke, B.~T., Aungwerojwit, A., Marsh, T.~R., et al.\ 2016, \apjl, 818, L7
\bibitem[Gary et al.(2017)]{Gary2017} Gary, B.~L., Rappaport, S., Kaye, T.~G., Alonso, R., \& Hambschs, F.-J.\ 2017, \mnras, 465, 3267
\bibitem[Gurri et al.(2017)]{Gurri2017} Gurri, P., Veras, D., \& G{\"a}nsicke, B.~T.\ 2017, \mnras, 464, 321

\bibitem[Harrison et al.(2018)]{2018MNRAS.479.3814H} Harrison, J.~H.~D., Bonsor, A., \& Madhusudhan, N.\ 2018, \mnras, 479, 3814

\bibitem[Hunter(2007)]{matplotlib} Hunter, J.~D.\ 2007, Computing in Science and Engineering, 9, 90.
\bibitem[Hollands et al.(2018)]{2018MNRAS.477...93H} Hollands, M.~A., G{\"a}nsicke, B.~T., \& Koester, D.\ 2018, \mnras, 477, 93
\bibitem[Howard et al.(2012)]{KeplerOccurrence} Howard, A.~W., Marcy, G.~W., Bryson, S.~T., et al.\ 2012, \apjs, 201, 15
\bibitem[Jura \& Young(2014)]{2014AREPS..42...45J} Jura, M., \& Young, E.~D.\ 2014, Annual Review of Earth and Planetary Sciences, 42, 45
\bibitem[Kilic, \& Redfield(2007)]{KilicRedfield2007} Kilic, M., \& Redfield, S.\ 2007, \apj, 660, 641.

\bibitem[Koester et al.(2014)]{Koester2014} Koester, D., G{\"a}nsicke, B.~T., \& Farihi, J.\ 2014, \aap, 566, A34
\bibitem[Leinhardt et al.(2012)]{Leinhardt2012} Leinhardt, Z.~M., Ogilvie, G.~I., Latter, H.~N., \& Kokubo, E.\ 2012, \mnras, 424, 1419 
\bibitem[Melis \& Dufour(2017)]{chemistry_3} Melis, C., \& Dufour, P.\ 2017, \apj, 834, 1 
\bibitem[Perets(2011)]{2011AIPC.1331...56P} Perets, H.~B.\ 2011, American Institute of Physics Conference Series, 1331, 56
\bibitem[Rappaport et al.(2016)]{Rappaport2017} Rappaport, S., Gary, B.~L., Kaye, T., et al.\ 2016, \mnras, 458, 3904 
\bibitem[Rappaport et al.(2018)]{photometry_1} Rappaport, S., Gary, B.~L., Vanderburg, A., et al.\ 2018, \mnras, 474, 933 
\bibitem[Redfield et al.(2017)]{Redfield2017} Redfield, S., Farihi, J., Cauley, P.~W., et al.\ 2017, \apj, 839, 42 
\bibitem[Rein \& Liu(2011)]{REBOUND_2} Rein, H., \& Liu, S.-F.\ 2011, Astrophysics Source Code Library, ascl:1110.016 
\bibitem[Rein \& Liu(2012)]{REBOUND} Rein, H., \& Liu, S.-F.\ 2012, \aap, 537, A128 
\bibitem[Rein \& Tamayo(2017)]{SimulationArchive} Rein, H., \& Tamayo, D.\ 2017, \mnras, 467, 2377
\bibitem[Richardson et al.(2000)]{2000Icar..143...45R} Richardson, D.~C., Quinn, T., Stadel, J., \& Lake, G.\ 2000, \icarus, 143, 45
\bibitem[Savitzky \& Golay(1964)]{SavitzkyGolay} Savitzky, A. \& Golay, M.~J.~E.\ 1964, Analytical Chemistry, 36, 1627.
\bibitem[Schatzman(1948)]{Schatzman1948} Schatzman, E.\ 1948, \nat, 161, 61
\bibitem[Schleicher \& Dreizler(2014)]{2014A&A...563A..61S} Schleicher, D.~R.~G., \& Dreizler, S.\ 2014, \aap, 563, A61
\bibitem[Stadel(2001)]{pkdgrav} Stadel, J.~G.\ 2001, Ph.D. Thesis.
\bibitem[Oliphant(2006)]{numpy} Travis E., Oliphant, Trelgol Publishing, 2006, The guide to \texttt{NumPy}.
\bibitem[Vanderburg et al.(2015)]{Vanderburg2015} Vanderburg, A., Johnson, J.~A., Rappaport, S., et al.\ 2015, \nat, 526, 546
\bibitem[van Lieshout et al.(2018)]{2018MNRAS.480.2784V} van Lieshout, R., Kral, Q., Charnoz, S., Wyatt, M.~C., \& Shannon, A.\ 2018, \mnras, 480, 2784
\bibitem[Veras et al.(2011)]{Oumuamua1} Veras, D., Wyatt, M.~C., Mustill, A.~J., Bonsor, A., \& Eldridge, J.~J.\ 2011, \mnras, 417, 2104
\bibitem[Veras et al.(2014)]{Veras2014} Veras, D., Leinhardt, Z.~M., Bonsor, A., \& G{\"a}nsicke, B.~T.\ 2014, \mnras, 445, 2244
\bibitem[Veras et al.(2015)]{Veras2015} Veras, D., Eggl, S., \& G{\"a}nsicke, B.~T.\ 2015, \mnras, 452, 1945
\bibitem[Veras et al.(2015)]{Veras2015b} Veras, D., Leinhardt, Z.~M., Eggl, S., \& G{\"a}nsicke, B.~T.\ 2015, \mnras, 451, 3453 
\bibitem[Veras(2016)]{Veras2016} Veras, D.\ 2016, Royal Society Open Science, 3, 150571 
\bibitem[Veras et al.(2016)]{Veras2016b} Veras, D., Marsh, T.~R., \& G{\"a}nsicke, B.~T.\ 2016, \mnras, 461, 1413
\bibitem[Veras et al.(2017)]{Veras2017} Veras, D., Carter, P.~J., Leinhardt, Z.~M., \& G{\"a}nsicke, B.~T.\ 2017, \mnras, 465, 1008
\bibitem[Veras et al.(2018)]{Veras2018} Veras, D., Xu, S., \& Rebassa-Mansergas, A.\ 2018, \mnras, 473, 2871 
\bibitem[Wolszczan \& Frail(1992)]{WolszczanFrail1992} Wolszczan, A., \& Frail, D.~A.\ 1992, \nat, 355, 145
\bibitem[Xu et al.(2016)]{Xu2016} Xu, S., Jura, M., Dufour, P., \& Zuckerman, B.\ 2016, \apjl, 816, L22
\bibitem[Xu et al.(2018)]{Xu2018} Xu, S., Rappaport, S., van Lieshout, R., et al.\ 2018, \mnras, 474, 4795 
\bibitem[Zhou et al.(2016)]{Zhou2016} Zhou, G., Kedziora-Chudczer, L., Bailey, J., et al.\ 2016, \mnras, 463, 4422
\bibitem[Zuckerman et al.(2003)]{Zuckerman2003} Zuckerman, B., Koester, D., Reid, I.~N., \& H{\"u}nsch, M.\ 2003, \apj, 596, 477
\bibitem[Zuckerman et al.(2007)]{chemistry_1} Zuckerman, B., Koester, D., Melis, C., Hansen, B.~M., \& Jura, M.\ 2007, \apj, 671, 872 
\bibitem[Zuckerman et al.(2010)]{Zuckerman2010} Zuckerman, B., Melis, C., Klein, B., Koester, D., \& Jura, M.\ 2010, \apj, 722, 725
\end{thebibliography}

